PAM-6 Coded Modulation for IM/DD Channels with a Peak-Power Constraint

Coded modulation with probabilistic amplitude shaping (PAS) is considered for intensity modulation/direct detection channels with a transmitter peak-power constraint. PAS is used to map bits to a uniform PAM-6 distribution and outperforms PAM-8 for rates up to around 2.3 bits per channel use. PAM-6 with PAS also outperforms a cross-shaped QAM-32 constellation by up to 1 dB and 0.65 dB after bit-metric soft- and hard decoding, respectively. An alternative PAM-6 scheme based on a framed cross-shaped QAM-32 constellation is proposed that shows similar gains.

==> results/rates_4pam_bmd_hard_uniform.txt <==
psnr rate
0 0.034636
1 0.044345
2 0.056832
3 0.073835
4 0.094906
5 0.12237
6 0.15499
7 0.19692
8 0.24893
9 0.30964
10 0.37915
11 0.46193
12 0.55343
13 0.65143
14 0.75865
15 0.8732
16 0.99938
17 1.1323
18 1.2714
19 1.4152
20 1.5555
21 1.6833
22 1.7942
23 1.8794
24 1.94
25 1.9746
26 1.9919
27 1.9978
28 1.9996
29 1.9999
30 2
31 2
32 2
33 2
34 2
35 2


==> results/rates_4pam_bmd_uniform.txt <==
psnr rate
0 0.077582
1 0.09677
2 0.12039
3 0.1493
4 0.18441
5 0.22669
6 0.2771
7 0.33648
8 0.40553
9 0.4847
10 0.57407
11 0.67321
12 0.78126
13 0.897
14 1.0179
15 1.1421
16 1.2675
17 1.3921
18 1.5142
19 1.6303
20 1.7359
21 1.8259
22 1.8959
23 1.9447
24 1.9753
25 1.9905
26 1.9973
27 1.9994
28 1.9999
29 2
30 2
31 2
32 2
33 2
34 2
35 2


==> results/rates_4pam_smd_hard_uniform.txt <==
psnr rate
0 0.035207
1 0.043894
2 0.054663
3 0.067988
4 0.08444
5 0.1047
6 0.12959
7 0.16004
8 0.19718
9 0.24223
10 0.29658
11 0.36171
12 0.43909
13 0.5301
14 0.63579
15 0.7566
16 0.89203
17 1.0402
18 1.1974
19 1.358
20 1.5142
21 1.6573
22 1.7787
23 1.8721
24 1.9359
25 1.9731
26 1.991
27 1.9977
28 1.9996
29 2
30 2
31 2
32 2
33 2
34 2
35 2


==> results/rates_4pam_smd_uniform.txt <==
psnr rate
0 0.093801
1 0.11621
2 0.14345
3 0.17631
4 0.2156
5 0.26207
6 0.31639
7 0.37903
8 0.45022
9 0.52988
10 0.61763
11 0.71285
12 0.81475
13 0.9225
14 1.0352
15 1.1521
16 1.2722
17 1.3939
18 1.5147
19 1.6304
20 1.7359
21 1.8259
22 1.8959
23 1.9447
24 1.9753
25 1.9905
26 1.9973
27 1.9994
28 1.9999
29 2
30 2
31 2
32 2
33 2
34 2
35 2


==> results/rates_6pam_bmd_hard_uniform.txt <==
psnr rate
0 -0.21725
1 -0.20404
2 -0.19095
3 -0.17503
4 -0.15617
5 -0.13564
6 -0.10929
7 -0.079572
8 -0.044436
9 -0.0039604
10 0.042764
11 0.113
12 0.20123
13 0.30796
14 0.42265
15 0.54982
16 0.68797
17 0.82962
18 0.97481
19 1.129
20 1.2908
21 1.4554
22 1.6297
23 1.8049
24 1.9812
25 2.1445
26 2.2874
27 2.4034
28 2.4884
29 2.5408
30 2.5686
31 2.5803
32 2.5841
33 2.5849
34 2.585
35 2.585


==> results/rates_6pam_bmd_shaped.txt <==
psnr rate
0 0.16074
1 0.19691
2 0.23976
3 0.28992
4 0.34761
5 0.4127
6 0.48441
7 0.56116
8 0.64052
9 0.71908
10 0.79285
11 0.85795
12 0.91302
13 0.97504
14 1.0429
15 1.1138
16 1.1946
17 1.3211
18 1.461
19 1.6006
20 1.7364
21 1.8689
22 1.9993
23 2.1264
24 2.2459
25 2.352
26 2.439
27 2.5027
28 2.5451
29 2.5687
30 2.5795
31 2.5836
32 2.5847
33 2.5849
34 2.585
35 2.585


==> results/rates_6pam_bmd_uniform.txt <==
psnr rate
0 -0.18674
1 -0.17013
2 -0.14939
3 -0.12361
4 -0.091738
5 -0.05257
6 -0.0048243
7 0.052821
8 0.12164
9 0.20275
10 0.29696
11 0.40451
12 0.52507
13 0.65763
14 0.79982
15 0.949
16 1.102
17 1.2559
18 1.4086
19 1.5583
20 1.7047
21 1.8473
22 1.9859
23 2.1188
24 2.242
25 2.3503
26 2.4383
27 2.5025
28 2.545
29 2.5686
30 2.5795
31 2.5836
32 2.5847
33 2.5849
34 2.585
35 2.585


==> results/rates_6pam_smd_hard_uniform.txt <==
psnr rate
0 0.020867
1 0.025996
2 0.032351
3 0.040214
4 0.049925
5 0.0619
6 0.076634
7 0.094725
8 0.11688
9 0.14395
10 0.17691
11 0.21692
12 0.26528
13 0.32347
14 0.3931
15 0.4759
16 0.57357
17 0.68772
18 0.81956
19 0.96969
20 1.1376
21 1.3214
22 1.517
23 1.7181
24 1.9161
25 2.1007
26 2.2613
27 2.3894
28 2.4809
29 2.5378
30 2.5676
31 2.58
32 2.5839
33 2.5848
34 2.585
35 2.585


==> results/rates_6pam_smd_shaped.txt <==
psnr rate
0 0.16075
1 0.19692
2 0.23979
3 0.28992
4 0.34761
5 0.4127
6 0.4844
7 0.56117
8 0.64052
9 0.71907
10 0.79285
11 0.86044
12 0.93571
13 1.021
14 1.1146
15 1.2137
16 1.315
17 1.4151
18 1.5192
19 1.6312
20 1.7498
21 1.8738
22 2.0007
23 2.1267
24 2.2459
25 2.352
26 2.439
27 2.5027
28 2.5451
29 2.5687
30 2.5795
31 2.5836
32 2.5847
33 2.5849
34 2.585
35 2.585


==> results/rates_6pam_smd_uniform.txt <==
psnr rate
0 0.079593
1 0.09884
2 0.12236
3 0.15089
4 0.18525
5 0.22624
6 0.27461
7 0.331
8 0.39588
9 0.46943
10 0.55158
11 0.64196
12 0.73999
13 0.84496
14 0.95611
15 1.0727
16 1.1941
17 1.3197
18 1.4488
19 1.581
20 1.7155
21 1.8515
22 1.9872
23 2.1191
24 2.2421
25 2.3503
26 2.4383
27 2.5025
28 2.545
29 2.5686
30 2.5795
31 2.5836
32 2.5847
33 2.5849
34 2.585
35 2.585


==> results/rates_8pam_bmd_hard_uniform.txt <==
psnr rate
0 0.017101
1 0.022584
2 0.02915
3 0.038003
4 0.048184
5 0.061925
6 0.080686
7 0.10259
8 0.12949
9 0.16233
10 0.2028
11 0.24697
12 0.30311
13 0.37016
14 0.4498
15 0.54833
16 0.65565
17 0.77916
18 0.91059
19 1.0505
20 1.1987
21 1.3522
22 1.5077
23 1.672
24 1.8424
25 2.0237
26 2.2075
27 2.3865
28 2.5548
29 2.7034
30 2.819
31 2.9049
32 2.9575
33 2.9844
34 2.9953
35 2.999


==> results/rates_8pam_bmd_uniform.txt <==
psnr rate
0 0.057368
1 0.07169
2 0.089398
3 0.11118
4 0.13782
5 0.17013
6 0.20898
7 0.25517
8 0.30944
9 0.37234
10 0.44418
11 0.52508
12 0.61494
13 0.71362
14 0.82085
15 0.93665
16 1.0611
17 1.1935
18 1.3334
19 1.4792
20 1.6297
21 1.7826
22 1.9357
23 2.0877
24 2.2367
25 2.382
26 2.521
27 2.6494
28 2.7616
29 2.8522
30 2.9176
31 2.9607
32 2.9841
33 2.9948
34 2.9988
35 2.9998


==> results/rates_8pam_smd_hard_uniform.txt <==
psnr rate
0 0.014817
1 0.018449
2 0.022947
3 0.028509
4 0.035377
5 0.043841
6 0.054254
7 0.067041
8 0.082709
9 0.10187
10 0.12523
11 0.15366
12 0.18814
13 0.22983
14 0.28007
15 0.34035
16 0.41234
17 0.49783
18 0.59871
19 0.71679
20 0.85369
21 1.0105
22 1.1877
23 1.3842
24 1.5973
25 1.822
26 2.0509
27 2.2738
28 2.4793
29 2.6559
30 2.7948
31 2.8925
32 2.9522
33 2.9827
34 2.9952
35 2.999


==> results/rates_8pam_smd_uniform.txt <==
psnr rate
0 0.073417
1 0.091264
2 0.11312
3 0.13971
4 0.17182
5 0.21027
6 0.25584
7 0.30922
8 0.37096
9 0.44138
10 0.5205
11 0.60809
12 0.70366
13 0.80656
14 0.91607
15 1.0315
16 1.1521
17 1.2773
18 1.4066
19 1.5394
20 1.6753
21 1.8139
22 1.9547
23 2.0972
24 2.2406
25 2.3832
26 2.5213
27 2.6494
28 2.7616
29 2.8522
30 2.9176
31 2.9607
32 2.9841
33 2.9948
34 2.9988
35 2.9998


==> results/rates_cross_32qam_bmd_hard.txt <==
psnr rate
0 0.019296
1 0.024839
2 0.032227
3 0.041734
4 0.053999
5 0.069629
6 0.08989
7 0.11467
8 0.1462
9 0.18454
10 0.2309
11 0.28627
12 0.35001
13 0.42336
14 0.50691
15 0.60049
16 0.70311
17 0.81472
18 0.93628
19 1.0673
20 1.2079
21 1.3615
22 1.5253
23 1.6983
24 1.8722
25 2.0383
26 2.1863
27 2.3078
28 2.3961
29 2.4521
30 2.4822
31 2.4949
32 2.4989
33 2.4998
34 2.5
35 2.5


==> results/rates_cross_32qam_bmd_uniform.txt <==
psnr rate
0 0.053408
1 0.06682
2 0.083447
3 0.10396
4 0.12913
5 0.1598
6 0.19684
7 0.24114
8 0.2935
9 0.35459
10 0.42487
11 0.50453
12 0.59348
13 0.6914
14 0.7977
15 0.9116
16 1.0322
17 1.1587
18 1.2902
19 1.4255
20 1.5643
21 1.7054
22 1.8478
23 1.9881
24 2.1208
25 2.2391
26 2.3363
27 2.4076
28 2.4551
29 2.4817
30 2.4938
31 2.4985
32 2.4997
33 2.5
34 2.5
35 2.5


==> results/rates_cross_32qam_smd_hard.txt <==
psnr rate
0 0.0067881
1 0.0086731
2 0.011003
3 0.014165
4 0.018176
5 0.023277
6 0.029723
7 0.038517
8 0.049164
9 0.063591
10 0.081821
11 0.10528
12 0.1352
13 0.1735
14 0.22264
15 0.2846
16 0.36118
17 0.45709
18 0.57438
19 0.71544
20 0.88051
21 1.0704
22 1.2801
23 1.5031
24 1.7288
25 1.9419
26 2.128
27 2.2771
28 2.3829
29 2.4474
30 2.4808
31 2.4946
32 2.4989
33 2.4999
34 2.5
35 2.5


==> results/rates_cross_32qam_smd_uniform.txt <==
psnr rate
0 0.068749
1 0.085528
2 0.10611
3 0.1312
4 0.16157
5 0.19804
6 0.24141
7 0.29241
8 0.35163
9 0.4195
10 0.49614
11 0.58142
12 0.67496
13 0.77617
14 0.88434
15 0.99873
16 1.1186
17 1.2432
18 1.3719
19 1.5039
20 1.6385
21 1.7745
22 1.9099
23 2.0412
24 2.1631
25 2.2699
26 2.3565
27 2.4194
28 2.461
29 2.4841
30 2.4946
31 2.4987
32 2.4998
33 2.5
34 2.5
35 2.5


==> results/rates_framed_cross_32qam_bmd_hard.txt <==
psnr rate
0 0.022598
1 0.029138
2 0.037639
3 0.048374
4 0.06245
5 0.080001
6 0.10276
7 0.13086
8 0.16629
9 0.20999
10 0.263
11 0.32563
12 0.39971
13 0.48441
14 0.58014
15 0.68401
16 0.79879
17 0.92142
18 1.052
19 1.1898
20 1.3368
21 1.4903
22 1.6518
23 1.8155
24 1.9756
25 2.1229
26 2.2489
27 2.3488
28 2.4195
29 2.4634
30 2.4863
31 2.4961
32 2.4992
33 2.4999
34 2.5
35 2.5


==> results/rates_framed_cross_32qam_bmd_uniform.txt <==
psnr rate
0 0.063101
1 0.078799
2 0.098175
3 0.12197
4 0.15098
5 0.18611
6 0.22823
7 0.27824
8 0.33693
9 0.405
10 0.48296
11 0.57108
12 0.66935
13 0.77742
14 0.89427
15 1.0184
16 1.1479
17 1.281
18 1.4161
19 1.5518
20 1.6877
21 1.8226
22 1.9551
23 2.0816
24 2.1973
25 2.2964
26 2.3748
27 2.4306
28 2.4667
29 2.4865
30 2.4955
31 2.4989
32 2.4998
33 2.5
34 2.5
35 2.5


==> results/rates_framed_cross_32qam_smd_hard.txt <==
psnr rate
0 0.0083857
1 0.010648
2 0.013605
3 0.017411
4 0.022139
5 0.028357
6 0.036143
7 0.046288
8 0.05939
9 0.076068
10 0.097669
11 0.12482
12 0.15919
13 0.20426
14 0.25953
15 0.3291
16 0.41511
17 0.52112
18 0.64795
19 0.79832
20 0.97157
21 1.1657
22 1.3755
23 1.5927
24 1.8057
25 2.0039
26 2.1732
27 2.3052
28 2.3985
29 2.4548
30 2.4835
31 2.4954
32 2.499
33 2.4999
34 2.5
35 2.5


==> results/rates_framed_cross_32qam_smd_uniform.txt <==
psnr rate
0 0.081743
1 0.10147
2 0.12556
3 0.15477
4 0.1899
5 0.23177
6 0.28111
7 0.33856
8 0.40458
9 0.47934
10 0.56276
11 0.65449
12 0.75396
13 0.86042
14 0.97303
15 1.0909
16 1.2129
17 1.3382
18 1.4658
19 1.5946
20 1.7237
21 1.8519
22 1.9775
23 2.0972
24 2.2067
25 2.3013
26 2.3769
27 2.4313
28 2.4669
29 2.4865
30 2.4955
31 2.4989
32 2.4998
33 2.5
34 2.5
35 2.5


==> results/rates_grid_32qam_smd_hard.txt <==
psnr rate
0 0.0083651
1 0.010658
2 0.013643
3 0.01739
4 0.022167
5 0.028282
6 0.036259
7 0.046305
8 0.059512
9 0.076048
10 0.097621
11 0.12528
12 0.15984
13 0.20394
14 0.25959
15 0.32885
16 0.41519
17 0.52073
18 0.64793
19 0.79868
20 0.97155
21 1.1657
22 1.3757
23 1.5917
24 1.8064
25 2.0035
26 2.1727
27 2.3052
28 2.3986
29 2.4547
30 2.4837
31 2.4954
32 2.4991
33 2.4999
34 2.5
35 2.5


==> results/rates_grid_32qam_smd_uniform.txt <==
psnr rate
0 0.084954
1 0.1054
2 0.13034
3 0.16053
4 0.19678
5 0.23988
6 0.29055
7 0.34937
8 0.41668
9 0.49257
10 0.57681
11 0.66888
12 0.76808
13 0.87361
14 0.98467
15 1.1005
16 1.2203
17 1.3434
18 1.4691
19 1.5964
20 1.7246
21 1.8523
22 1.9776
23 2.0972
24 2.2067
25 2.3013
26 2.3769
27 2.4313
28 2.4669
29 2.4865
30 2.4955
31 2.4989
32 2.4998
33 2.5
34 2.5
35 2.5


==> results/simulation_results/fer_LDPC_32QAM_corner_n=3000_R=2.00_it=200.txt <==
psnr fer
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 1
22.2 1
22.3 1
22.4 1
22.5 1
22.6 1
22.7 1
22.8 1
22.9 1
23 0.998
23.1 0.996
23.2 0.96
23.3 0.872
23.4 0.696
23.5 0.46586
23.6 0.22222
23.7 0.080386
23.8 0.020421
23.9 0.0035281
24 0.00048409
24.1 4.7113e-05
24.2 6.1505e-06
24.3 1.6938e-06


==> results/simulation_results/fer_LDPC_32QAM_cross_n=3000_R=2.00_it=200.txt <==
psnr fer
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 1
22.2 1
22.3 1
22.4 0.992
22.5 0.97
22.6 0.892
22.7 0.672
22.8 0.418
22.9 0.21063
23 0.071124
23.1 0.015637
23.2 0.0028837
23.3 0.00033352
23.4 3.9838e-05
23.5 5.9514e-06
23.6 1.5131e-06


==> results/simulation_results/fer_LDPC_6PAM_PAS_n=3000_R=2.00_it=200.txt <==
psnr fer
20 1
20.1 1
20.2 1
20.3 1
20.4 1
20.5 1
20.6 1
20.7 1
20.8 1
20.9 1
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 1
22.2 1
22.3 0.998
22.4 0.968
22.5 0.854
22.6 0.606
22.7 0.40562
22.8 0.15504
22.9 0.042744
23 0.01226
23.1 0.0015735
23.2 0.00016143
23.3 1.1158e-05
23.4 1.911e-06


==> results/simulation_results/fer_LDPC_6PAM_PAS_shaped_n=3000_R=2.00_it=200.txt <==
psnr fer
20 1
20.1 1
20.2 1
20.3 1
20.4 1
20.5 1
20.6 1
20.7 1
20.8 1
20.9 1
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 0.995
22.2 0.993
22.3 0.963
22.4 0.855
22.5 0.67467
22.6 0.429
22.7 0.16359


==> results/simulation_results/fer_LDPC_8PAM_n=3000_R=2.00_it=200.txt <==
psnr fer
20 1
20.1 1
20.2 1
20.3 1
20.4 1
20.5 1
20.6 1
20.7 1
20.8 1
20.9 1
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 1
22.2 1
22.3 1
22.4 1
22.5 1
22.6 0.998
22.7 0.984
22.8 0.935
22.9 0.805
23 0.58358
23.1 0.32432
23.2 0.14388
23.3 0.048438
23.4 0.010413
23.5 0.0015261
23.6 0.00019885
23.7 1.5914e-05
23.8 1.1424e-06


==> results/simulation_results/fer_new_LDPC_6PAM_PAS_shaped_n=3000_R=2.00_it=200.txt <==
psnr fer
22.5 0.66
22.6 0.4
22.7 0.18975
22.8 0.065402
22.9 0.02157
23 0.0032348
23.1 0.00033143
23.2 3.6863e-05


==> results/simulation_results/hd_fer_LDPC_32QAM_corner_n=3000_R=2.00_it=20.txt <==
psnr fer
20 1
20.1 1
20.2 1
20.3 1
20.4 1
20.5 1
20.6 1
20.7 1
20.8 1
20.9 1
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 1
22.2 1
22.3 1
22.4 1
22.5 1
22.6 1
22.7 1
22.8 1
22.9 1
23 1
23.1 1
23.2 1
23.3 1
23.4 1
23.5 1
23.6 1
23.7 1
23.8 1
23.9 1
24 1
24.1 1
24.2 1
24.3 1
24.4 1
24.5 1
24.6 1
24.7 1
24.8 1
24.9 1
25 0.999
25.1 0.982
25.2 0.965
25.3 0.86887
25.4 0.75
25.5 0.548
25.6 0.34139
25.7 0.18553
25.8 0.1032
25.9 0.038248
26 0.015888
26.1 0.005872
26.2 0.001815
26.3 0.00084512
26.4 0.0003884
26.5 0.00020046
26.6 0.00012839
26.7 9.1757e-05
26.8 5.8657e-05
26.9 4.3541e-05
27 3.1577e-05
27.1 2.1832e-05
27.2 1.4803e-05


==> results/simulation_results/hd_fer_LDPC_32QAM_cross_n=3000_R=2.00_it=20.txt <==
psnr fer
20 1
20.1 1
20.2 1
20.3 1
20.4 1
20.5 1
20.6 1
20.7 1
20.8 1
20.9 1
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 1
22.2 1
22.3 1
22.4 1
22.5 1
22.6 1
22.7 1
22.8 1
22.9 1
23 1
23.1 1
23.2 1
23.3 1
23.4 1
23.5 1
23.6 1
23.7 1
23.8 1
23.9 1
24 1
24.1 1
24.2 1
24.3 0.999
24.4 0.998
24.5 0.991
24.6 0.981
24.7 0.91291
24.8 0.81
24.9 0.636
25 0.467
25.1 0.254
25.2 0.13633
25.3 0.060606
25.4 0.025135
25.5 0.0088292
25.6 0.0030763
25.7 0.0014226
25.8 0.00055634
25.9 0.00029329
26 0.00015938
26.1 8.6452e-05
26.2 6.445e-05
26.3 4.6503e-05
26.4 2.7401e-05
26.5 2.0464e-05
26.6 1.7437e-05


==> results/simulation_results/hd_fer_LDPC_6PAM_PAS_n=3000_R=2.00_it=20.txt <==
psnr fer
20 1
20.1 1
20.2 1
20.3 1
20.4 1
20.5 1
20.6 1
20.7 1
20.8 1
20.9 1
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 1
22.2 1
22.3 1
22.4 1
22.5 1
22.6 1
22.7 1
22.8 1
22.9 1
23 1
23.1 1
23.2 1
23.3 1
23.4 1
23.5 1
23.6 1
23.7 1
23.8 1
23.9 1
24 1
24.1 1
24.2 1
24.3 1
24.4 0.999
24.5 0.997
24.6 0.98
24.7 0.931
24.8 0.835
24.9 0.64724
25 0.44935
25.1 0.23915
25.2 0.1224
25.3 0.044663
25.4 0.016254
25.5 0.0045888
25.6 0.0012759
25.7 0.00049708
25.8 0.00017891
25.9 8.6119e-05
26 4.5503e-05
26.1 2.8053e-05
26.2 1.7887e-05
26.3 1.3568e-05
26.4 7.8696e-06


==> results/simulation_results/hd_fer_LDPC_8PAM_n=3000_R=2.00_it=20.txt <==
psnr fer
20 1
20.1 1
20.2 1
20.3 1
20.4 1
20.5 1
20.6 1
20.7 1
20.8 1
20.9 1
21 1
21.1 1
21.2 1
21.3 1
21.4 1
21.5 1
21.6 1
21.7 1
21.8 1
21.9 1
22 1
22.1 1
22.2 1
22.3 1
22.4 1
22.5 1
22.6 1
22.7 1
22.8 1
22.9 1
23 1
23.1 1
23.2 1
23.3 1
23.4 1
23.5 1
23.6 1
23.7 1
23.8 1
23.9 1
24 1
24.1 1
24.2 1
24.3 1
24.4 1
24.5 1
24.6 1
24.7 1
24.8 1
24.9 1
25 1
25.1 1
25.2 1
25.3 1
25.4 0.998
25.5 0.972
25.6 0.956
25.7 0.8497
25.8 0.67735
25.9 0.46293
26 0.23337
26.1 0.093633
26.2 0.037979
26.3 0.0095279
26.4 0.0022677
26.5 0.00054152
26.6 0.00013034
26.7 4.3994e-05
26.8 2.0893e-05
26.9 1.0568e-05
27 6.1171e-06

